A shock-fitting approach to high-order simulation of viscous hypersonic flows based on inviscid implicit shock tracking

This work presents a framework for computing viscous, shock-dominated flows at high Mach and Reynolds numbers in which the bow shock is located by inviscid implicit shock tracking and then treated as a boundary of the viscous computation. The high-order implicit shock tracking (HOIST) method is applied to the Euler equations on a coarse, shock-agnostic mesh to produce a shock-aligned mesh and the shock geometry; the elements upstream of the shock are discarded, the post-shock domain is remeshed to resolve the boundary layer, and the compressible Navier-Stokes equations are solved on it with a high-order interior penalty discontinuous Galerkin method, with the post-shock state prescribed along the shock boundary by the oblique shock relations. Because the shock structure is never resolved, the approach requires neither the extreme element compression nor the specialized formulations that fully coupled viscous shock tracking demands at these conditions; the tracking optimization is confined to the coarse inviscid mesh, and the viscous computation involves no mesh unknowns and no additional nonlinear stabilization. The framework is demonstrated on a Mach 10.6 axisymmetric blunt cone, a Mach 17.6 cylinder, and a Mach 5 sphere in three dimensions, with surface pressure and heat flux in good agreement with experimental measurements and reference computations.

==> _tikz/cyls_M17_shock_curves.tikz <==
\addplot[blue!85!black, line width=0.9pt, no markers] coordinates {
(-2.70905,0.00000) (-2.70641,0.00273) (-2.69905,0.01035) (-2.68715,0.02265) (-2.67100,0.03925) (-2.65100,0.05970) (-2.62766,0.08341) (-2.60155,0.10973) (-2.57331,0.13795) (-2.54363,0.16733) (-2.51325,0.19712) (-2.48291,0.22658) (-2.45335,0.25500) (-2.42528,0.28173) (-2.39937,0.30616) (-2.37626,0.32778) (-2.35651,0.34612) (-2.34057,0.36082) (-2.32884,0.37159) (-2.32159,0.37823) (-2.31899,0.38060) (-2.31857,0.38099) (-2.31737,0.38208) (-2.31543,0.38384) (-2.31281,0.38624) (-2.30955,0.38920) (-2.30575,0.39266) (-2.30150,0.39652) (-2.29689,0.40070) (-2.29205,0.40508) (-2.28708,0.40956) (-2.28212,0.41404) (-2.27728,0.41839) (-2.27268,0.42252) (-2.26843,0.42633) (-2.26464,0.42973) (-2.26139,0.43263) (-2.25878,0.43497) (-2.25685,0.43669) (-2.25566,0.43776) (-2.25523,0.43814) (-2.25241,0.44064) (-2.24455,0.44763) (-2.23184,0.45888) (-2.21460,0.47405) (-2.19327,0.49269) (-2.16838,0.51423) (-2.14055,0.53806) (-2.11049,0.56351) (-2.07893,0.58989) (-2.04665,0.61651) (-2.01445,0.64271) (-1.98309,0.66786) (-1.95335,0.69140) (-1.92592,0.71282) (-1.90148,0.73168) (-1.88059,0.74763) (-1.86376,0.76037) (-1.85137,0.76968) (-1.84371,0.77540) (-1.84097,0.77744) (-1.84049,0.77780) (-1.83914,0.77881) (-1.83694,0.78044) (-1.83397,0.78265) (-1.83028,0.78539) (-1.82598,0.78858) (-1.82115,0.79214) (-1.81593,0.79599) (-1.81043,0.80003) (-1.80479,0.80416) (-1.79915,0.80828) (-1.79365,0.81229) (-1.78842,0.81609) (-1.78358,0.81959) (-1.77926,0.82271) (-1.77557,0.82537) (-1.77258,0.82752) (-1.77039,0.82910) (-1.76903,0.83008) (-1.76854,0.83043) (-1.76673,0.83173) (-1.76168,0.83535) (-1.75350,0.84119) (-1.74241,0.84908) (-1.72867,0.85878) (-1.71263,0.87001) (-1.69469,0.88247) (-1.67528,0.89581) (-1.65489,0.90968) (-1.63400,0.92372) (-1.61315,0.93757) (-1.59282,0.95092) (-1.57351,0.96345) (-1.55570,0.97488) (-1.53981,0.98498) (-1.52622,0.99354) (-1.51525,1.00040) (-1.50718,1.00541) (-1.50219,1.00850) (-1.50041,1.00960) (-1.49756,1.01136) (-1.48960,1.01625) (-1.47672,1.02410) (-1.45925,1.03466) (-1.43764,1.04756) (-1.41241,1.06238) (-1.38420,1.07867) (-1.35370,1.09593) (-1.32168,1.11366) (-1.28891,1.13138) (-1.25620,1.14866) (-1.22434,1.16507) (-1.19410,1.18027) (-1.16622,1.19396) (-1.14135,1.20591) (-1.12010,1.21593) (-1.10296,1.22387) (-1.09035,1.22963) (-1.08256,1.23316) (-1.07977,1.23442) (-1.07721,1.23557) (-1.07005,1.23878) (-1.05847,1.24392) (-1.04276,1.25080) (-1.02331,1.25919) (-1.00060,1.26879) (-0.97519,1.27928) (-0.94771,1.29034) (-0.91884,1.30162) (-0.88928,1.31282) (-0.85975,1.32365) (-0.83097,1.33386) (-0.80365,1.34323) (-0.77844,1.35161) (-0.75594,1.35886) (-0.73671,1.36490) (-0.72120,1.36965) (-0.70977,1.37309) (-0.70272,1.37518) (-0.70019,1.37593) (-0.69774,1.37665) (-0.69087,1.37866) (-0.67976,1.38186) (-0.66468,1.38613) (-0.64599,1.39129) (-0.62415,1.39713) (-0.59968,1.40343) (-0.57318,1.40998) (-0.54530,1.41654) (-0.51670,1.42294) (-0.48810,1.42899) (-0.46018,1.43457) (-0.43363,1.43957) (-0.40910,1.44393) (-0.38718,1.44762) (-0.36842,1.45061) (-0.35327,1.45292) (-0.34211,1.45456) (-0.33521,1.45555) (-0.33275,1.45589) (-0.33035,1.45623) (-0.32363,1.45716) (-0.31277,1.45863) (-0.29802,1.46053) (-0.27974,1.46277) (-0.25836,1.46520) (-0.23441,1.46769) (-0.20845,1.47012) (-0.18113,1.47236) (-0.15309,1.47434) (-0.12504,1.47598) (-0.09764,1.47727) (-0.07157,1.47820) (-0.04747,1.47880) (-0.02594,1.47914) (-0.00750,1.47927) (0.00739,1.47928) (0.01837,1.47922) (0.02515,1.47916) (0.02758,1.47914) (0.02957,1.47911) (0.03514,1.47904) (0.04414,1.47889) (0.05636,1.47863) (0.07149,1.47822) (0.08916,1.47762) (0.10894,1.47679) (0.13034,1.47571) (0.15284,1.47437) (0.17589,1.47277) (0.19892,1.47095) (0.22138,1.46896) (0.24271,1.46687) (0.26241,1.46476) (0.27999,1.46275) (0.29503,1.46092) (0.30717,1.45937) (0.31610,1.45819) (0.32163,1.45744) (0.32360,1.45717) (0.32619,1.45682) (0.33343,1.45581) (0.34514,1.45413) (0.36103,1.45176) (0.38074,1.44868) (0.40376,1.44487) (0.42955,1.44033) (0.45749,1.43511) (0.48688,1.42925) (0.51702,1.42288) (0.54717,1.41612) (0.57660,1.40915) (0.60458,1.40219) (0.63044,1.39547) (0.65354,1.38923) (0.67331,1.38371) (0.68928,1.37914) (0.70104,1.37570) (0.70831,1.37354) (0.71091,1.37277) (0.71309,1.37211) (0.71919,1.37028) (0.72906,1.36727) (0.74246,1.36312) (0.75908,1.35787) (0.77850,1.35160) (0.80026,1.34438) (0.82385,1.33633) (0.84867,1.32762) (0.87413,1.31842) (0.89962,1.30894) (0.92451,1.29944) (0.94818,1.29016) (0.97006,1.28138) (0.98962,1.27337) (1.00636,1.26639) (1.01988,1.26067) (1.02985,1.25641) (1.03601,1.25375) (1.03821,1.25280) (1.04107,1.25156) (1.04904,1.24808) (1.06196,1.24239) (1.07949,1.23455) (1.10125,1.22466) (1.12669,1.21284) (1.15522,1.19928) (1.18615,1.18421) (1.21874,1.16791) (1.25220,1.15074) (1.28571,1.13310) (1.31845,1.11543) (1.34963,1.09822) (1.37847,1.08195) (1.40425,1.06714) (1.42634,1.05423) (1.44419,1.04367) (1.45735,1.03581) (1.46549,1.03091) (1.46840,1.02916) (1.47092,1.02763) (1.47798,1.02334) (1.48940,1.01636) (1.50491,1.00680) (1.52416,0.99481) (1.54667,0.98061) (1.57191,0.96445) (1.59927,0.94666) (1.62811,0.92761) (1.65771,0.90773) (1.68736,0.88749) (1.71633,0.86739) (1.74392,0.84796) (1.76943,0.82974) (1.79225,0.81324) (1.81180,0.79896) (1.82760,0.78732) (1.83924,0.77867) (1.84644,0.77330) (1.84902,0.77138) (1.84942,0.77108) (1.85054,0.77024) (1.85236,0.76888) (1.85483,0.76703) (1.85790,0.76473) (1.86151,0.76202) (1.86555,0.75898) (1.86995,0.75566) (1.87460,0.75214) (1.87938,0.74852) (1.88418,0.74487) (1.88888,0.74129) (1.89338,0.73786) (1.89754,0.73468) (1.90127,0.73182) (1.90447,0.72936) (1.90706,0.72737) (1.90898,0.72590) (1.91016,0.72498) (1.91058,0.72466) (1.91294,0.72284) (1.91952,0.71776) (1.93018,0.70949) (1.94466,0.69819) (1.96262,0.68408) (1.98364,0.66742) (2.00720,0.64855) (2.03275,0.62786) (2.05967,0.60582) (2.08731,0.58292) (2.11500,0.55971) (2.14206,0.53678) (2.16782,0.51470) (2.19166,0.49408) (2.21297,0.47547) (2.23124,0.45940) (2.24600,0.44633) (2.25687,0.43665) (2.26360,0.43065) (2.26601,0.42849) (2.26666,0.42791) (2.26847,0.42629) (2.27140,0.42366) (2.27538,0.42009) (2.28032,0.41565) (2.28610,0.41045) (2.29257,0.40461) (2.29959,0.39825) (2.30698,0.39154) (2.31457,0.38464) (2.32217,0.37771) (2.32959,0.37091) (2.33665,0.36443) (2.34319,0.35842) (2.34903,0.35304) (2.35403,0.34841) (2.35808,0.34468) (2.36106,0.34192) (2.36290,0.34021) (2.36356,0.33960) (2.36586,0.33747) (2.37228,0.33150) (2.38267,0.32181) (2.39679,0.30860) (2.41430,0.29213) (2.43476,0.27274) (2.45771,0.25084) (2.48258,0.22692) (2.50876,0.20151) (2.53563,0.17521) (2.56254,0.14865) (2.58882,0.12248) (2.61383,0.09737) (2.63695,0.07398) (2.65762,0.05293) (2.67533,0.03479) (2.68962,0.02006) (2.70016,0.00917) (2.70668,0.00242) (2.70901,0.00000)
};
\ifdefined\cylshklabels\label{pl:cylM5}\fi
\addplot[cyan!70!black, line width=0.9pt, no markers] coordinates {
(-2.52439,0.00000) (-2.52217,0.00242) (-2.51597,0.00919) (-2.50595,0.02011) (-2.49235,0.03486) (-2.47550,0.05303) (-2.45582,0.07412) (-2.43380,0.09754) (-2.40996,0.12269) (-2.38490,0.14888) (-2.35923,0.17547) (-2.33357,0.20179) (-2.30855,0.22721) (-2.28477,0.25114) (-2.26283,0.27304) (-2.24323,0.29243) (-2.22647,0.30889) (-2.21295,0.32210) (-2.20299,0.33178) (-2.19683,0.33775) (-2.19463,0.33988) (-2.19398,0.34051) (-2.19215,0.34228) (-2.18919,0.34514) (-2.18517,0.34900) (-2.18022,0.35377) (-2.17444,0.35932) (-2.16800,0.36549) (-2.16104,0.37214) (-2.15376,0.37908) (-2.14632,0.38614) (-2.13892,0.39315) (-2.13172,0.39995) (-2.12491,0.40636) (-2.11864,0.41224) (-2.11306,0.41746) (-2.10829,0.42191) (-2.10446,0.42548) (-2.10164,0.42810) (-2.09990,0.42972) (-2.09928,0.43030) (-2.09689,0.43251) (-2.09022,0.43869) (-2.07944,0.44865) (-2.06481,0.46208) (-2.04669,0.47858) (-2.02556,0.49767) (-2.00192,0.51881) (-1.97637,0.54141) (-1.94953,0.56485) (-1.92206,0.58854) (-1.89464,0.61188) (-1.86794,0.63432) (-1.84259,0.65534) (-1.81921,0.67449) (-1.79836,0.69138) (-1.78054,0.70567) (-1.76617,0.71709) (-1.75559,0.72545) (-1.74905,0.73059) (-1.74672,0.73242) (-1.74602,0.73296) (-1.74408,0.73448) (-1.74095,0.73693) (-1.73670,0.74025) (-1.73144,0.74434) (-1.72530,0.74910) (-1.71844,0.75440) (-1.71103,0.76011) (-1.70325,0.76608) (-1.69528,0.77215) (-1.68734,0.77819) (-1.67960,0.78404) (-1.67227,0.78956) (-1.66550,0.79464) (-1.65947,0.79914) (-1.65431,0.80298) (-1.65016,0.80607) (-1.64710,0.80833) (-1.64521,0.80973) (-1.64454,0.81023) (-1.64250,0.81173) (-1.63682,0.81593) (-1.62762,0.82269) (-1.61515,0.83180) (-1.59971,0.84298) (-1.58168,0.85591) (-1.56152,0.87021) (-1.53973,0.88547) (-1.51683,0.90128) (-1.49340,0.91722) (-1.47000,0.93290) (-1.44720,0.94795) (-1.42556,0.96203) (-1.40560,0.97483) (-1.38780,0.98610) (-1.37258,0.99562) (-1.36030,1.00323) (-1.35127,1.00878) (-1.34568,1.01219) (-1.34369,1.01341) (-1.34139,1.01481) (-1.33498,1.01870) (-1.32461,1.02495) (-1.31054,1.03337) (-1.29312,1.04366) (-1.27278,1.05551) (-1.25003,1.06855) (-1.22543,1.08239) (-1.19958,1.09665) (-1.17312,1.11093) (-1.14669,1.12489) (-1.12094,1.13819) (-1.09648,1.15055) (-1.07392,1.16170) (-1.05380,1.17147) (-1.03659,1.17967) (-1.02271,1.18618) (-1.01249,1.19092) (-1.00618,1.19383) (-1.00392,1.19486) (-1.00163,1.19591) (-0.99522,1.19882) (-0.98486,1.20350) (-0.97080,1.20977) (-0.95337,1.21741) (-0.93301,1.22617) (-0.91020,1.23576) (-0.88551,1.24587) (-0.85953,1.25621) (-0.83290,1.26649) (-0.80627,1.27646) (-0.78028,1.28587) (-0.75558,1.29454) (-0.73276,1.30229) (-0.71238,1.30903) (-0.69493,1.31464) (-0.68086,1.31907) (-0.67048,1.32227) (-0.66407,1.32423) (-0.66178,1.32493) (-0.65954,1.32560) (-0.65330,1.32747) (-0.64320,1.33047) (-0.62948,1.33446) (-0.61249,1.33928) (-0.59263,1.34475) (-0.57038,1.35067) (-0.54629,1.35681) (-0.52095,1.36299) (-0.49496,1.36902) (-0.46897,1.37475) (-0.44361,1.38004) (-0.41949,1.38479) (-0.39721,1.38895) (-0.37731,1.39247) (-0.36028,1.39534) (-0.34653,1.39756) (-0.33640,1.39914) (-0.33013,1.40010) (-0.32789,1.40043) (-0.32570,1.40076) (-0.31956,1.40167) (-0.30962,1.40310) (-0.29614,1.40497) (-0.27944,1.40717) (-0.25992,1.40958) (-0.23808,1.41208) (-0.21443,1.41452) (-0.18956,1.41682) (-0.16408,1.41889) (-0.13860,1.42065) (-0.11375,1.42208) (-0.09014,1.42318) (-0.06833,1.42396) (-0.04886,1.42448) (-0.03220,1.42478) (-0.01875,1.42493) (-0.00885,1.42498) (-0.00272,1.42500) (-0.00053,1.42500) (0.00168,1.42500) (0.00786,1.42499) (0.01786,1.42494) (0.03144,1.42479) (0.04827,1.42449) (0.06794,1.42398) (0.08997,1.42319) (0.11383,1.42208) (0.13895,1.42063) (0.16470,1.41884) (0.19046,1.41675) (0.21560,1.41441) (0.23951,1.41192) (0.26161,1.40939) (0.28135,1.40693) (0.29825,1.40469) (0.31189,1.40279) (0.32194,1.40133) (0.32815,1.40040) (0.33038,1.40007) (0.33259,1.39973) (0.33880,1.39878) (0.34883,1.39720) (0.36245,1.39499) (0.37931,1.39213) (0.39902,1.38862) (0.42108,1.38449) (0.44496,1.37976) (0.47007,1.37451) (0.49580,1.36884) (0.52152,1.36286) (0.54661,1.35673) (0.57046,1.35065) (0.59248,1.34480) (0.61214,1.33938) (0.62896,1.33461) (0.64253,1.33067) (0.65253,1.32771) (0.65871,1.32585) (0.66092,1.32519) (0.66321,1.32449) (0.66962,1.32254) (0.67999,1.31934) (0.69407,1.31491) (0.71151,1.30931) (0.73188,1.30259) (0.75469,1.29484) (0.77939,1.28619) (0.80536,1.27679) (0.83199,1.26684) (0.85860,1.25657) (0.88457,1.24625) (0.90925,1.23615) (0.93205,1.22658) (0.95240,1.21783) (0.96982,1.21020) (0.98388,1.20394) (0.99423,1.19927) (1.00063,1.19636) (1.00292,1.19532) (1.00518,1.19428) (1.01151,1.19137) (1.02175,1.18663) (1.03566,1.18010) (1.05290,1.17189) (1.07307,1.16212) (1.09567,1.15095) (1.12017,1.13858) (1.14598,1.12526) (1.17246,1.11128) (1.19897,1.09697) (1.22487,1.08269) (1.24953,1.06883) (1.27232,1.05577) (1.29270,1.04390) (1.31015,1.03359) (1.32425,1.02516) (1.33464,1.01890) (1.34107,1.01500) (1.34337,1.01360) (1.34537,1.01238) (1.35098,1.00895) (1.36005,1.00338) (1.37237,0.99574) (1.38765,0.98619) (1.40553,0.97487) (1.42557,0.96202) (1.44730,0.94789) (1.47018,0.93278) (1.49367,0.91703) (1.51720,0.90102) (1.54019,0.88514) (1.56207,0.86982) (1.58231,0.85546) (1.60040,0.84248) (1.61591,0.83124) (1.62843,0.82209) (1.63766,0.81530) (1.64337,0.81109) (1.64541,0.80958) (1.64609,0.80908) (1.64798,0.80768) (1.65103,0.80541) (1.65518,0.80233) (1.66034,0.79849) (1.66636,0.79399) (1.67313,0.78892) (1.68046,0.78339) (1.68819,0.77754) (1.69613,0.77151) (1.70409,0.76543) (1.71186,0.75947) (1.71927,0.75376) (1.72613,0.74846) (1.73226,0.74370) (1.73751,0.73961) (1.74176,0.73630) (1.74489,0.73385) (1.74683,0.73233) (1.74752,0.73179) (1.74986,0.72996) (1.75639,0.72482) (1.76698,0.71646) (1.78135,0.70502) (1.79918,0.69072) (1.82004,0.67382) (1.84342,0.65466) (1.86878,0.63362) (1.89550,0.61117) (1.92292,0.58781) (1.95040,0.56410) (1.97725,0.54063) (2.00281,0.51802) (2.02646,0.49686) (2.04761,0.47775) (2.06572,0.46124) (2.08036,0.44780) (2.09115,0.43784) (2.09783,0.43165) (2.10021,0.42943) (2.10084,0.42886) (2.10257,0.42724) (2.10539,0.42462) (2.10922,0.42105) (2.11397,0.41661) (2.11955,0.41139) (2.12581,0.40551) (2.13261,0.39911) (2.13980,0.39232) (2.14719,0.38532) (2.15462,0.37826) (2.16189,0.37133) (2.16883,0.36469) (2.17527,0.35853) (2.18103,0.35299) (2.18598,0.34823) (2.18998,0.34437) (2.19294,0.34152) (2.19477,0.33975) (2.19542,0.33912) (2.19762,0.33699) (2.20376,0.33104) (2.21370,0.32138) (2.22719,0.30820) (2.24391,0.29176) (2.26345,0.27242) (2.28535,0.25057) (2.30906,0.22669) (2.33402,0.20133) (2.35962,0.17506) (2.38523,0.14854) (2.41023,0.12240) (2.43401,0.09731) (2.45598,0.07394) (2.47562,0.05290) (2.49242,0.03477) (2.50599,0.02006) (2.51599,0.00917) (2.52217,0.00242) (2.52438,0.00000)
};
\ifdefined\cylshklabels\label{pl:cylM7}\fi
\addplot[green!55!black, line width=0.9pt, no markers] coordinates {
(-2.44697,0.00000) (-2.44482,0.00240) (-2.43883,0.00911) (-2.42915,0.01992) (-2.41600,0.03453) (-2.39972,0.05253) (-2.38070,0.07341) (-2.35942,0.09660) (-2.33640,0.12147) (-2.31219,0.14738) (-2.28740,0.17366) (-2.26262,0.19967) (-2.23847,0.22477) (-2.21553,0.24840) (-2.19434,0.27000) (-2.17544,0.28913) (-2.15927,0.30536) (-2.14623,0.31838) (-2.13662,0.32792) (-2.13068,0.33380) (-2.12856,0.33590) (-2.12798,0.33647) (-2.12637,0.33806) (-2.12377,0.34062) (-2.12024,0.34410) (-2.11588,0.34839) (-2.11079,0.35338) (-2.10511,0.35894) (-2.09898,0.36493) (-2.09255,0.37119) (-2.08598,0.37757) (-2.07943,0.38392) (-2.07306,0.39007) (-2.06702,0.39588) (-2.06146,0.40122) (-2.05650,0.40596) (-2.05228,0.41001) (-2.04887,0.41326) (-2.04636,0.41564) (-2.04482,0.41712) (-2.04426,0.41764) (-2.04196,0.41983) (-2.03554,0.42593) (-2.02514,0.43576) (-2.01104,0.44901) (-1.99357,0.46531) (-1.97318,0.48417) (-1.95036,0.50505) (-1.92568,0.52738) (-1.89975,0.55057) (-1.87319,0.57400) (-1.84666,0.59709) (-1.82080,0.61930) (-1.79624,0.64011) (-1.77357,0.65908) (-1.75335,0.67582) (-1.73605,0.68998) (-1.72210,0.70131) (-1.71183,0.70959) (-1.70548,0.71469) (-1.70321,0.71651) (-1.70254,0.71704) (-1.70066,0.71854) (-1.69763,0.72096) (-1.69352,0.72424) (-1.68843,0.72828) (-1.68250,0.73298) (-1.67586,0.73823) (-1.66868,0.74387) (-1.66115,0.74977) (-1.65344,0.75578) (-1.64575,0.76175) (-1.63825,0.76753) (-1.63115,0.77300) (-1.62459,0.77802) (-1.61874,0.78249) (-1.61375,0.78629) (-1.60972,0.78934) (-1.60676,0.79158) (-1.60493,0.79297) (-1.60427,0.79346) (-1.60224,0.79499) (-1.59658,0.79926) (-1.58742,0.80612) (-1.57500,0.81538) (-1.55962,0.82674) (-1.54166,0.83988) (-1.52157,0.85439) (-1.49984,0.86988) (-1.47700,0.88593) (-1.45363,0.90210) (-1.43028,0.91801) (-1.40753,0.93327) (-1.38592,0.94753) (-1.36599,0.96050) (-1.34820,0.97191) (-1.33299,0.98156) (-1.32073,0.98925) (-1.31169,0.99487) (-1.30611,0.99833) (-1.30412,0.99956) (-1.30195,1.00090) (-1.29587,1.00463) (-1.28605,1.01063) (-1.27272,1.01870) (-1.25622,1.02857) (-1.23695,1.03994) (-1.21538,1.05247) (-1.19204,1.06577) (-1.16751,1.07948) (-1.14239,1.09323) (-1.11729,1.10667) (-1.09282,1.11949) (-1.06957,1.13140) (-1.04812,1.14218) (-1.02897,1.15160) (-1.01259,1.15953) (-0.99938,1.16583) (-0.98965,1.17042) (-0.98364,1.17323) (-0.98149,1.17423) (-0.97926,1.17527) (-0.97303,1.17815) (-0.96295,1.18277) (-0.94926,1.18898) (-0.93230,1.19654) (-0.91247,1.20520) (-0.89026,1.21469) (-0.86620,1.22470) (-0.84089,1.23493) (-0.81493,1.24511) (-0.78896,1.25498) (-0.76362,1.26431) (-0.73951,1.27290) (-0.71724,1.28059) (-0.69734,1.28727) (-0.68030,1.29283) (-0.66655,1.29723) (-0.65642,1.30041) (-0.65015,1.30235) (-0.64791,1.30304) (-0.64588,1.30367) (-0.64019,1.30540) (-0.63099,1.30817) (-0.61849,1.31187) (-0.60300,1.31635) (-0.58489,1.32145) (-0.56459,1.32697) (-0.54260,1.33274) (-0.51945,1.33856) (-0.49570,1.34426) (-0.47193,1.34970) (-0.44872,1.35476) (-0.42663,1.35934) (-0.40622,1.36336) (-0.38798,1.36680) (-0.37236,1.36961) (-0.35975,1.37180) (-0.35045,1.37337) (-0.34470,1.37432) (-0.34265,1.37465) (-0.34034,1.37503) (-0.33388,1.37605) (-0.32344,1.37768) (-0.30927,1.37979) (-0.29173,1.38229) (-0.27125,1.38502) (-0.24833,1.38784) (-0.22355,1.39061) (-0.19749,1.39321) (-0.17082,1.39554) (-0.14416,1.39753) (-0.11819,1.39914) (-0.09352,1.40037) (-0.07075,1.40125) (-0.05043,1.40183) (-0.03306,1.40216) (-0.01904,1.40233) (-0.00872,1.40238) (-0.00234,1.40240) (-0.00006,1.40239) (0.00222,1.40240) (0.00860,1.40239) (0.01893,1.40233) (0.03295,1.40216) (0.05034,1.40183) (0.07067,1.40126) (0.09345,1.40038) (0.11814,1.39914) (0.14414,1.39753) (0.17081,1.39554) (0.19750,1.39321) (0.22357,1.39061) (0.24838,1.38783) (0.27131,1.38501) (0.29181,1.38228) (0.30936,1.37978) (0.32354,1.37766) (0.33398,1.37604) (0.34044,1.37501) (0.34276,1.37464) (0.34481,1.37430) (0.35056,1.37335) (0.35986,1.37178) (0.37247,1.36959) (0.38809,1.36677) (0.40634,1.36334) (0.42675,1.35931) (0.44883,1.35474) (0.47205,1.34968) (0.49582,1.34423) (0.51957,1.33853) (0.54272,1.33271) (0.56471,1.32694) (0.58501,1.32142) (0.60313,1.31632) (0.61862,1.31183) (0.63112,1.30813) (0.64032,1.30536) (0.64601,1.30363) (0.64804,1.30300) (0.65028,1.30231) (0.65655,1.30037) (0.66668,1.29719) (0.68043,1.29279) (0.69746,1.28723) (0.71735,1.28055) (0.73962,1.27286) (0.76372,1.26427) (0.78906,1.25495) (0.81503,1.24508) (0.84098,1.23490) (0.86629,1.22466) (0.89034,1.21465) (0.91254,1.20517) (0.93237,1.19651) (0.94933,1.18895) (0.96301,1.18274) (0.97309,1.17812) (0.97932,1.17524) (0.98155,1.17420) (0.98370,1.17320) (0.98972,1.17039) (0.99945,1.16580) (1.01267,1.15949) (1.02905,1.15156) (1.04821,1.14213) (1.06967,1.13135) (1.09293,1.11943) (1.11741,1.10661) (1.14252,1.09316) (1.16765,1.07940) (1.19219,1.06569) (1.21553,1.05238) (1.23711,1.03985) (1.25639,1.02847) (1.27290,1.01859) (1.28624,1.01051) (1.29606,1.00451) (1.30214,1.00078) (1.30431,0.99944) (1.30631,0.99821) (1.31190,0.99475) (1.32095,0.98911) (1.33323,0.98140) (1.34847,0.97174) (1.36628,0.96031) (1.38625,0.94732) (1.40789,0.93302) (1.43068,0.91774) (1.45406,0.90180) (1.47748,0.88559) (1.50035,0.86952) (1.52211,0.85400) (1.54224,0.83945) (1.56023,0.82629) (1.57564,0.81491) (1.58808,0.80563) (1.59725,0.79875) (1.60293,0.79448) (1.60496,0.79294) (1.60561,0.79245) (1.60745,0.79106) (1.61041,0.78881) (1.61445,0.78575) (1.61945,0.78195) (1.62531,0.77748) (1.63187,0.77244) (1.63899,0.76696) (1.64650,0.76116) (1.65420,0.75518) (1.66192,0.74916) (1.66947,0.74325) (1.67665,0.73760) (1.68330,0.73235) (1.68925,0.72763) (1.69434,0.72358) (1.69846,0.72030) (1.70150,0.71788) (1.70337,0.71638) (1.70405,0.71584) (1.70632,0.71401) (1.71269,0.70890) (1.72300,0.70059) (1.73699,0.68922) (1.75434,0.67500) (1.77463,0.65821) (1.79736,0.63917) (1.82200,0.61827) (1.84794,0.59598) (1.87456,0.57280) (1.90120,0.54928) (1.92721,0.52601) (1.95197,0.50359) (1.97486,0.48263) (1.99531,0.46370) (2.01283,0.44734) (2.02698,0.43403) (2.03740,0.42416) (2.04385,0.41804) (2.04616,0.41585) (2.04670,0.41532) (2.04823,0.41387) (2.05071,0.41150) (2.05408,0.40828) (2.05827,0.40428) (2.06317,0.39958) (2.06867,0.39429) (2.07465,0.38853) (2.08095,0.38244) (2.08744,0.37616) (2.09394,0.36984) (2.10031,0.36364) (2.10638,0.35770) (2.11200,0.35220) (2.11703,0.34725) (2.12135,0.34301) (2.12484,0.33957) (2.12742,0.33703) (2.12901,0.33545) (2.12958,0.33489) (2.13170,0.33280) (2.13761,0.32693) (2.14719,0.31742) (2.16019,0.30444) (2.17631,0.28825) (2.19515,0.26918) (2.21626,0.24763) (2.23914,0.22408) (2.26321,0.19905) (2.28790,0.17312) (2.31262,0.14692) (2.33674,0.12109) (2.35969,0.09629) (2.38091,0.07318) (2.39986,0.05236) (2.41609,0.03442) (2.42919,0.01986) (2.43885,0.00908) (2.44482,0.00239) (2.44696,0.00000)
};
\ifdefined\cylshklabels\label{pl:cylM9}\fi
\addplot[magenta!85!black, line width=0.9pt, dashdotted, no markers] coordinates {
(-2.41400,0.00000) (-2.41195,0.00233) (-2.40622,0.00882) (-2.39695,0.01929) (-2.38436,0.03344) (-2.36878,0.05087) (-2.35057,0.07110) (-2.33019,0.09358) (-2.30814,0.11770) (-2.28495,0.14283) (-2.26119,0.16833) (-2.23745,0.19357) (-2.21430,0.21795) (-2.19229,0.24090) (-2.17198,0.26191) (-2.15385,0.28050) (-2.13833,0.29629) (-2.12582,0.30896) (-2.11660,0.31824) (-2.11090,0.32396) (-2.10886,0.32600) (-2.10828,0.32658) (-2.10666,0.32821) (-2.10404,0.33083) (-2.10048,0.33438) (-2.09609,0.33876) (-2.09096,0.34387) (-2.08522,0.34956) (-2.07903,0.35570) (-2.07252,0.36212) (-2.06587,0.36866) (-2.05924,0.37517) (-2.05278,0.38149) (-2.04665,0.38747) (-2.04100,0.39297) (-2.03597,0.39785) (-2.03167,0.40202) (-2.02820,0.40537) (-2.02565,0.40783) (-2.02408,0.40935) (-2.02351,0.40989) (-2.02133,0.41199) (-2.01524,0.41785) (-2.00539,0.42728) (-1.99202,0.44001) (-1.97546,0.45567) (-1.95613,0.47379) (-1.93449,0.49387) (-1.91109,0.51534) (-1.88649,0.53764) (-1.86130,0.56019) (-1.83614,0.58243) (-1.81161,0.60382) (-1.78831,0.62388) (-1.76680,0.64217) (-1.74762,0.65831) (-1.73120,0.67198) (-1.71796,0.68291) (-1.70822,0.69091) (-1.70219,0.69583) (-1.70004,0.69759) (-1.69938,0.69812) (-1.69756,0.69960) (-1.69461,0.70199) (-1.69062,0.70524) (-1.68567,0.70924) (-1.67989,0.71390) (-1.67343,0.71909) (-1.66644,0.72468) (-1.65910,0.73053) (-1.65158,0.73649) (-1.64408,0.74242) (-1.63677,0.74817) (-1.62983,0.75360) (-1.62343,0.75859) (-1.61772,0.76303) (-1.61284,0.76681) (-1.60890,0.76985) (-1.60600,0.77208) (-1.60421,0.77346) (-1.60357,0.77395) (-1.60146,0.77557) (-1.59557,0.78008) (-1.58604,0.78735) (-1.57311,0.79715) (-1.55709,0.80918) (-1.53836,0.82308) (-1.51740,0.83844) (-1.49471,0.85485) (-1.47085,0.87184) (-1.44639,0.88897) (-1.42194,0.90582) (-1.39809,0.92198) (-1.37542,0.93710) (-1.35449,0.95085) (-1.33579,0.96294) (-1.31980,0.97317) (-1.30689,0.98133) (-1.29738,0.98729) (-1.29150,0.99095) (-1.28940,0.99226) (-1.28729,0.99357) (-1.28139,0.99721) (-1.27185,1.00308) (-1.25891,1.01096) (-1.24288,1.02062) (-1.22417,1.03174) (-1.20324,1.04399) (-1.18060,1.05700) (-1.15680,1.07041) (-1.13245,1.08385) (-1.10811,1.09701) (-1.08440,1.10955) (-1.06188,1.12121) (-1.04110,1.13175) (-1.02256,1.14098) (-1.00671,1.14874) (-0.99392,1.15490) (-0.98451,1.15940) (-0.97869,1.16215) (-0.97661,1.16313) (-0.97445,1.16415) (-0.96840,1.16698) (-0.95861,1.17152) (-0.94533,1.17762) (-0.92887,1.18505) (-0.90962,1.19357) (-0.88807,1.20291) (-0.86472,1.21276) (-0.84015,1.22285) (-0.81496,1.23289) (-0.78976,1.24264) (-0.76516,1.25185) (-0.74177,1.26034) (-0.72015,1.26796) (-0.70084,1.27457) (-0.68431,1.28009) (-0.67097,1.28445) (-0.66114,1.28761) (-0.65506,1.28954) (-0.65288,1.29022) (-0.65084,1.29086) (-0.64511,1.29265) (-0.63585,1.29551) (-0.62327,1.29933) (-0.60767,1.30395) (-0.58943,1.30920) (-0.56899,1.31490) (-0.54685,1.32084) (-0.52353,1.32684) (-0.49960,1.33272) (-0.47565,1.33834) (-0.45226,1.34355) (-0.43001,1.34827) (-0.40944,1.35243) (-0.39105,1.35597) (-0.37530,1.35887) (-0.36258,1.36113) (-0.35321,1.36275) (-0.34741,1.36373) (-0.34534,1.36408) (-0.34305,1.36446) (-0.33663,1.36550) (-0.32625,1.36715) (-0.31217,1.36931) (-0.29473,1.37185) (-0.27435,1.37464) (-0.25155,1.37752) (-0.22688,1.38036) (-0.20095,1.38303) (-0.17438,1.38543) (-0.14783,1.38748) (-0.12195,1.38916) (-0.09736,1.39045) (-0.07466,1.39139) (-0.05439,1.39201) (-0.03706,1.39238) (-0.02308,1.39258) (-0.01278,1.39266) (-0.00641,1.39269) (-0.00414,1.39269) (-0.00183,1.39270) (0.00462,1.39270) (0.01505,1.39265) (0.02922,1.39251) (0.04678,1.39220) (0.06731,1.39164) (0.09032,1.39078) (0.11524,1.38955) (0.14147,1.38793) (0.16838,1.38592) (0.19531,1.38357) (0.22160,1.38093) (0.24661,1.37812) (0.26973,1.37525) (0.29039,1.37247) (0.30807,1.36992) (0.32235,1.36776) (0.33288,1.36611) (0.33939,1.36506) (0.34171,1.36468) (0.34377,1.36434) (0.34953,1.36337) (0.35884,1.36178) (0.37148,1.35956) (0.38712,1.35670) (0.40539,1.35322) (0.42583,1.34913) (0.44795,1.34449) (0.47119,1.33935) (0.49499,1.33383) (0.51877,1.32803) (0.54195,1.32212) (0.56396,1.31627) (0.58428,1.31066) (0.60240,1.30548) (0.61791,1.30093) (0.63042,1.29717) (0.63963,1.29435) (0.64532,1.29259) (0.64735,1.29195) (0.64952,1.29127) (0.65559,1.28936) (0.66540,1.28624) (0.67871,1.28193) (0.69521,1.27646) (0.71447,1.26992) (0.73604,1.26238) (0.75937,1.25398) (0.78391,1.24485) (0.80905,1.23521) (0.83418,1.22526) (0.85869,1.21527) (0.88197,1.20551) (0.90347,1.19626) (0.92267,1.18782) (0.93908,1.18045) (0.95233,1.17441) (0.96209,1.16991) (0.96812,1.16711) (0.97028,1.16610) (0.97234,1.16513) (0.97811,1.16242) (0.98744,1.15800) (1.00012,1.15192) (1.01583,1.14428) (1.03421,1.13520) (1.05480,1.12482) (1.07712,1.11334) (1.10062,1.10099) (1.12474,1.08804) (1.14888,1.07480) (1.17246,1.06160) (1.19490,1.04880) (1.21565,1.03674) (1.23420,1.02580) (1.25008,1.01629) (1.26291,1.00853) (1.27236,1.00276) (1.27821,0.99917) (1.28030,0.99788) (1.28238,0.99660) (1.28818,0.99301) (1.29756,0.98717) (1.31031,0.97917) (1.32609,0.96915) (1.34455,0.95730) (1.36521,0.94383) (1.38758,0.92902) (1.41113,0.91319) (1.43526,0.89668) (1.45940,0.87990) (1.48295,0.86326) (1.50534,0.84720) (1.52603,0.83215) (1.54450,0.81854) (1.56032,0.80677) (1.57308,0.79718) (1.58249,0.79006) (1.58830,0.78564) (1.59038,0.78406) (1.59104,0.78356) (1.59288,0.78215) (1.59585,0.77988) (1.59989,0.77679) (1.60489,0.77294) (1.61075,0.76842) (1.61732,0.76334) (1.62444,0.75781) (1.63193,0.75196) (1.63963,0.74592) (1.64734,0.73985) (1.65487,0.73389) (1.66203,0.72820) (1.66866,0.72291) (1.67459,0.71816) (1.67966,0.71408) (1.68376,0.71078) (1.68679,0.70834) (1.68866,0.70683) (1.68932,0.70628) (1.69150,0.70452) (1.69758,0.69959) (1.70741,0.69157) (1.72077,0.68060) (1.73733,0.66689) (1.75669,0.65070) (1.77839,0.63235) (1.80189,0.61222) (1.82664,0.59075) (1.85203,0.56842) (1.87744,0.54578) (1.90225,0.52339) (1.92586,0.50182) (1.94769,0.48165) (1.96719,0.46344) (1.98389,0.44771) (1.99738,0.43492) (2.00732,0.42544) (2.01346,0.41955) (2.01566,0.41744) (2.01625,0.41687) (2.01791,0.41528) (2.02059,0.41270) (2.02424,0.40919) (2.02877,0.40482) (2.03406,0.39970) (2.04001,0.39393) (2.04646,0.38765) (2.05327,0.38101) (2.06027,0.37417) (2.06728,0.36728) (2.07414,0.36052) (2.08068,0.35406) (2.08673,0.34807) (2.09215,0.34268) (2.09680,0.33806) (2.10055,0.33432) (2.10332,0.33155) (2.10504,0.32984) (2.10565,0.32922) (2.10771,0.32717) (2.11346,0.32140) (2.12276,0.31204) (2.13540,0.29927) (2.15106,0.28335) (2.16937,0.26459) (2.18989,0.24340) (2.21211,0.22024) (2.23550,0.19563) (2.25950,0.17014) (2.28350,0.14438) (2.30694,0.11899) (2.32923,0.09462) (2.34984,0.07190) (2.36825,0.05145) (2.38401,0.03382) (2.39674,0.01951) (2.40612,0.00892) (2.41192,0.00235) (2.41399,0.00000)
};
\ifdefined\cylshklabels\label{pl:cylM12}\fi
\addplot[brown!80!black, line width=0.9pt, dotted, no markers] coordinates {
(-2.39667,0.00000) (-2.39471,0.00225) (-2.38921,0.00851) (-2.38031,0.01862) (-2.36823,0.03229) (-2.35327,0.04914) (-2.33579,0.06869) (-2.31621,0.09042) (-2.29503,0.11375) (-2.27274,0.13807) (-2.24991,0.16276) (-2.22708,0.18722) (-2.20480,0.21085) (-2.18363,0.23311) (-2.16408,0.25349) (-2.14663,0.27154) (-2.13169,0.28688) (-2.11964,0.29918) (-2.11076,0.30821) (-2.10527,0.31377) (-2.10330,0.31575) (-2.10263,0.31643) (-2.10075,0.31833) (-2.09772,0.32139) (-2.09360,0.32554) (-2.08850,0.33066) (-2.08256,0.33663) (-2.07591,0.34327) (-2.06873,0.35043) (-2.06120,0.35792) (-2.05349,0.36556) (-2.04579,0.37315) (-2.03830,0.38052) (-2.03120,0.38748) (-2.02465,0.39388) (-2.01881,0.39956) (-2.01382,0.40441) (-2.00980,0.40831) (-2.00684,0.41117) (-2.00502,0.41294) (-2.00436,0.41357) (-2.00233,0.41554) (-1.99663,0.42102) (-1.98743,0.42986) (-1.97494,0.44180) (-1.95947,0.45648) (-1.94140,0.47348) (-1.92118,0.49233) (-1.89930,0.51250) (-1.87631,0.53347) (-1.85276,0.55469) (-1.82922,0.57563) (-1.80628,0.59580) (-1.78448,0.61472) (-1.76437,0.63199) (-1.74641,0.64725) (-1.73105,0.66017) (-1.71866,0.67052) (-1.70954,0.67809) (-1.70390,0.68275) (-1.70189,0.68441) (-1.70123,0.68495) (-1.69941,0.68645) (-1.69646,0.68887) (-1.69246,0.69216) (-1.68751,0.69621) (-1.68172,0.70094) (-1.67524,0.70620) (-1.66823,0.71188) (-1.66086,0.71782) (-1.65331,0.72388) (-1.64576,0.72991) (-1.63840,0.73577) (-1.63141,0.74131) (-1.62496,0.74640) (-1.61919,0.75093) (-1.61426,0.75479) (-1.61029,0.75789) (-1.60736,0.76018) (-1.60555,0.76159) (-1.60490,0.76209) (-1.60275,0.76376) (-1.59673,0.76842) (-1.58700,0.77593) (-1.57378,0.78605) (-1.55741,0.79847) (-1.53828,0.81282) (-1.51685,0.82869) (-1.49365,0.84562) (-1.46924,0.86316) (-1.44421,0.88084) (-1.41919,0.89823) (-1.39476,0.91491) (-1.37154,0.93050) (-1.35009,0.94468) (-1.33093,0.95716) (-1.31454,0.96770) (-1.30130,0.97612) (-1.29155,0.98226) (-1.28552,0.98604) (-1.28336,0.98739) (-1.28134,0.98865) (-1.27569,0.99216) (-1.26655,0.99781) (-1.25414,1.00541) (-1.23879,1.01472) (-1.22087,1.02545) (-1.20082,1.03727) (-1.17913,1.04983) (-1.15635,1.06278) (-1.13303,1.07579) (-1.10974,1.08851) (-1.08704,1.10065) (-1.06549,1.11194) (-1.04561,1.12216) (-1.02788,1.13111) (-1.01271,1.13865) (-1.00048,1.14464) (-0.99148,1.14900) (-0.98591,1.15168) (-0.98392,1.15263) (-0.98183,1.15363) (-0.97598,1.15641) (-0.96652,1.16088) (-0.95366,1.16688) (-0.93774,1.17420) (-0.91913,1.18260) (-0.89828,1.19181) (-0.87571,1.20154) (-0.85195,1.21151) (-0.82760,1.22145) (-0.80324,1.23111) (-0.77946,1.24025) (-0.75685,1.24869) (-0.73596,1.25627) (-0.71730,1.26286) (-0.70133,1.26837) (-0.68844,1.27273) (-0.67894,1.27589) (-0.67307,1.27782) (-0.67097,1.27851) (-0.66884,1.27920) (-0.66288,1.28113) (-0.65324,1.28421) (-0.64016,1.28832) (-0.62393,1.29330) (-0.60495,1.29896) (-0.58368,1.30510) (-0.56063,1.31149) (-0.53636,1.31795) (-0.51146,1.32427) (-0.48652,1.33030) (-0.46217,1.33590) (-0.43899,1.34096) (-0.41756,1.34541) (-0.39841,1.34920) (-0.38201,1.35231) (-0.36876,1.35473) (-0.35899,1.35646) (-0.35296,1.35750) (-0.35080,1.35787) (-0.34843,1.35827) (-0.34182,1.35937) (-0.33113,1.36111) (-0.31662,1.36339) (-0.29866,1.36607) (-0.27767,1.36899) (-0.25419,1.37202) (-0.22878,1.37500) (-0.20206,1.37779) (-0.17470,1.38029) (-0.14735,1.38242) (-0.12069,1.38415) (-0.09537,1.38548) (-0.07199,1.38642) (-0.05112,1.38704) (-0.03327,1.38739) (-0.01886,1.38757) (-0.00826,1.38763) (-0.00170,1.38764) (0.00064,1.38764) (0.00297,1.38764) (0.00948,1.38763) (0.02003,1.38756) (0.03434,1.38738) (0.05208,1.38701) (0.07282,1.38639) (0.09606,1.38545) (0.12124,1.38412) (0.14774,1.38240) (0.17492,1.38027) (0.20213,1.37778) (0.22869,1.37501) (0.25396,1.37205) (0.27731,1.36904) (0.29818,1.36614) (0.31604,1.36348) (0.33047,1.36122) (0.34110,1.35949) (0.34768,1.35840) (0.35003,1.35800) (0.35220,1.35763) (0.35828,1.35658) (0.36810,1.35485) (0.38144,1.35242) (0.39794,1.34930) (0.41722,1.34548) (0.43878,1.34101) (0.46210,1.33592) (0.48661,1.33028) (0.51170,1.32421) (0.53677,1.31784) (0.56119,1.31134) (0.58439,1.30490) (0.60579,1.29872) (0.62489,1.29301) (0.64122,1.28799) (0.65439,1.28385) (0.66409,1.28074) (0.67008,1.27879) (0.67222,1.27810) (0.67433,1.27741) (0.68021,1.27547) (0.68971,1.27230) (0.70262,1.26793) (0.71861,1.26241) (0.73728,1.25580) (0.75819,1.24820) (0.78083,1.23973) (0.80462,1.23056) (0.82901,1.22088) (0.85339,1.21091) (0.87717,1.20091) (0.89977,1.19116) (0.92063,1.18192) (0.93926,1.17350) (0.95521,1.16616) (0.96807,1.16015) (0.97754,1.15567) (0.98340,1.15288) (0.98550,1.15188) (0.98749,1.15092) (0.99306,1.14824) (1.00207,1.14386) (1.01432,1.13785) (1.02951,1.13030) (1.04726,1.12132) (1.06717,1.11107) (1.08875,1.09975) (1.11147,1.08757) (1.13479,1.07481) (1.15814,1.06177) (1.18096,1.04878) (1.20267,1.03618) (1.22274,1.02433) (1.24069,1.01358) (1.25606,1.00424) (1.26848,0.99662) (1.27763,0.99095) (1.28329,0.98743) (1.28532,0.98617) (1.28747,0.98482) (1.29350,0.98104) (1.30324,0.97489) (1.31646,0.96647) (1.33284,0.95592) (1.35198,0.94344) (1.37341,0.92926) (1.39660,0.91366) (1.42100,0.89698) (1.44600,0.87959) (1.47100,0.86190) (1.49538,0.84436) (1.51856,0.82743) (1.53996,0.81156) (1.55908,0.79721) (1.57543,0.78479) (1.58863,0.77467) (1.59835,0.76716) (1.60436,0.76250) (1.60651,0.76083) (1.60716,0.76033) (1.60896,0.75892) (1.61189,0.75664) (1.61585,0.75354) (1.62077,0.74968) (1.62652,0.74516) (1.63296,0.74007) (1.63994,0.73454) (1.64728,0.72870) (1.65481,0.72268) (1.66234,0.71662) (1.66970,0.71069) (1.67669,0.70502) (1.68315,0.69976) (1.68893,0.69505) (1.69387,0.69100) (1.69786,0.68772) (1.70080,0.68530) (1.70262,0.68380) (1.70327,0.68327) (1.70528,0.68161) (1.71090,0.67696) (1.72000,0.66940) (1.73235,0.65908) (1.74766,0.64619) (1.76556,0.63097) (1.78561,0.61374) (1.80734,0.59486) (1.83021,0.57475) (1.85367,0.55386) (1.87715,0.53270) (1.90008,0.51178) (1.92188,0.49166) (1.94204,0.47287) (1.96005,0.45591) (1.97548,0.44128) (1.98793,0.42938) (1.99711,0.42056) (2.00278,0.41509) (2.00481,0.41313) (2.00546,0.41250) (2.00728,0.41075) (2.01022,0.40790) (2.01422,0.40402) (2.01918,0.39920) (2.02498,0.39355) (2.03149,0.38719) (2.03855,0.38026) (2.04600,0.37294) (2.05365,0.36539) (2.06131,0.35780) (2.06880,0.35036) (2.07594,0.34324) (2.08255,0.33663) (2.08846,0.33070) (2.09352,0.32561) (2.09762,0.32149) (2.10063,0.31844) (2.10250,0.31656) (2.10317,0.31588) (2.10513,0.31389) (2.11063,0.30833) (2.11951,0.29931) (2.13157,0.28700) (2.14651,0.27165) (2.16398,0.25359) (2.18354,0.23321) (2.20471,0.21094) (2.22700,0.18730) (2.24984,0.16283) (2.27268,0.13812) (2.29498,0.11379) (2.31617,0.09046) (2.33576,0.06872) (2.35324,0.04916) (2.36821,0.03231) (2.38030,0.01863) (2.38920,0.00852) (2.39470,0.00225) (2.39667,0.00000)
};
\ifdefined\cylshklabels\label{pl:cylM15}\fi
\addplot[red, dashed, line width=0.9pt, no markers] coordinates {
(-2.38648,0.00000) (-2.38459,0.00216) (-2.37933,0.00818) (-2.37081,0.01789) (-2.35925,0.03103) (-2.34493,0.04721) (-2.32819,0.06601) (-2.30945,0.08691) (-2.28917,0.10935) (-2.26784,0.13275) (-2.24597,0.15653) (-2.22411,0.18008) (-2.20278,0.20285) (-2.18251,0.22431) (-2.16379,0.24396) (-2.14707,0.26137) (-2.13277,0.27617) (-2.12122,0.28805) (-2.11272,0.29676) (-2.10746,0.30212) (-2.10558,0.30404) (-2.10493,0.30471) (-2.10310,0.30657) (-2.10015,0.30957) (-2.09614,0.31364) (-2.09119,0.31866) (-2.08541,0.32450) (-2.07895,0.33102) (-2.07197,0.33804) (-2.06464,0.34539) (-2.05714,0.35288) (-2.04966,0.36033) (-2.04237,0.36756) (-2.03546,0.37439) (-2.02909,0.38067) (-2.02341,0.38625) (-2.01856,0.39101) (-2.01465,0.39484) (-2.01177,0.39765) (-2.00999,0.39939) (-2.00935,0.40001) (-2.00736,0.40195) (-2.00180,0.40736) (-1.99280,0.41608) (-1.98059,0.42786) (-1.96546,0.44235) (-1.94780,0.45914) (-1.92802,0.47775) (-1.90663,0.49769) (-1.88414,0.51841) (-1.86110,0.53939) (-1.83808,0.56011) (-1.81563,0.58007) (-1.79430,0.59881) (-1.77461,0.61592) (-1.75703,0.63103) (-1.74200,0.64384) (-1.72987,0.65410) (-1.72094,0.66161) (-1.71542,0.66623) (-1.71344,0.66788) (-1.71272,0.66848) (-1.71071,0.67016) (-1.70744,0.67288) (-1.70302,0.67656) (-1.69753,0.68110) (-1.69113,0.68639) (-1.68396,0.69229) (-1.67620,0.69865) (-1.66803,0.70530) (-1.65967,0.71208) (-1.65131,0.71883) (-1.64315,0.72538) (-1.63540,0.73158) (-1.62824,0.73727) (-1.62185,0.74233) (-1.61639,0.74665) (-1.61197,0.75012) (-1.60872,0.75267) (-1.60671,0.75425) (-1.60600,0.75481) (-1.60383,0.75651) (-1.59776,0.76124) (-1.58795,0.76885) (-1.57464,0.77912) (-1.55814,0.79172) (-1.53885,0.80628) (-1.51725,0.82238) (-1.49386,0.83955) (-1.46925,0.85734) (-1.44402,0.87528) (-1.41878,0.89291) (-1.39415,0.90982) (-1.37073,0.92563) (-1.34910,0.94001) (-1.32977,0.95266) (-1.31323,0.96335) (-1.29988,0.97188) (-1.29004,0.97811) (-1.28396,0.98193) (-1.28179,0.98330) (-1.27981,0.98454) (-1.27429,0.98798) (-1.26537,0.99352) (-1.25327,1.00098) (-1.23828,1.01012) (-1.22079,1.02064) (-1.20121,1.03225) (-1.18005,1.04458) (-1.15781,1.05731) (-1.13505,1.07010) (-1.11231,1.08261) (-1.09016,1.09456) (-1.06912,1.10568) (-1.04972,1.11574) (-1.03240,1.12457) (-1.01760,1.13199) (-1.00566,1.13790) (-0.99687,1.14221) (-0.99144,1.14485) (-0.98950,1.14579) (-0.98743,1.14679) (-0.98166,1.14956) (-0.97232,1.15402) (-0.95963,1.16001) (-0.94392,1.16732) (-0.92555,1.17571) (-0.90498,1.18491) (-0.88270,1.19464) (-0.85925,1.20461) (-0.83522,1.21456) (-0.81117,1.22423) (-0.78771,1.23340) (-0.76539,1.24186) (-0.74478,1.24947) (-0.72636,1.25609) (-0.71060,1.26163) (-0.69787,1.26601) (-0.68850,1.26918) (-0.68270,1.27113) (-0.68063,1.27182) (-0.67845,1.27254) (-0.67235,1.27456) (-0.66249,1.27777) (-0.64908,1.28207) (-0.63247,1.28727) (-0.61303,1.29317) (-0.59125,1.29957) (-0.56763,1.30624) (-0.54276,1.31297) (-0.51724,1.31955) (-0.49168,1.32583) (-0.46671,1.33166) (-0.44295,1.33692) (-0.42098,1.34155) (-0.40133,1.34549) (-0.38451,1.34871) (-0.37092,1.35122) (-0.36090,1.35301) (-0.35470,1.35409) (-0.35249,1.35448) (-0.35010,1.35488) (-0.34344,1.35601) (-0.33266,1.35778) (-0.31803,1.36009) (-0.29991,1.36282) (-0.27874,1.36580) (-0.25505,1.36887) (-0.22941,1.37190) (-0.20245,1.37473) (-0.17483,1.37727) (-0.14722,1.37944) (-0.12030,1.38119) (-0.09472,1.38253) (-0.07110,1.38348) (-0.05001,1.38410) (-0.03198,1.38445) (-0.01742,1.38462) (-0.00670,1.38468) (-0.00007,1.38469) (0.00230,1.38469) (0.00467,1.38468) (0.01131,1.38466) (0.02204,1.38457) (0.03662,1.38437) (0.05469,1.38397) (0.07580,1.38331) (0.09945,1.38230) (0.12507,1.38090) (0.15203,1.37908) (0.17967,1.37685) (0.20732,1.37424) (0.23431,1.37134) (0.25998,1.36825) (0.28369,1.36511) (0.30488,1.36208) (0.32302,1.35931) (0.33766,1.35696) (0.34845,1.35516) (0.35512,1.35402) (0.35750,1.35360) (0.35973,1.35321) (0.36595,1.35211) (0.37601,1.35028) (0.38966,1.34773) (0.40656,1.34445) (0.42629,1.34045) (0.44836,1.33574) (0.47222,1.33039) (0.49729,1.32447) (0.52296,1.31810) (0.54859,1.31141) (0.57356,1.30458) (0.59727,1.29782) (0.61915,1.29133) (0.63866,1.28534) (0.65535,1.28007) (0.66881,1.27572) (0.67871,1.27245) (0.68483,1.27041) (0.68702,1.26968) (0.68910,1.26898) (0.69491,1.26701) (0.70431,1.26380) (0.71707,1.25936) (0.73288,1.25376) (0.75134,1.24706) (0.77202,1.23937) (0.79439,1.23080) (0.81792,1.22153) (0.84203,1.21176) (0.86614,1.20170) (0.88965,1.19161) (0.91200,1.18178) (0.93263,1.17248) (0.95106,1.16400) (0.96682,1.15661) (0.97954,1.15056) (0.98891,1.14606) (0.99470,1.14325) (0.99678,1.14224) (0.99875,1.14128) (1.00428,1.13857) (1.01324,1.13415) (1.02539,1.12808) (1.04047,1.12046) (1.05810,1.11140) (1.07787,1.10107) (1.09929,1.08964) (1.12186,1.07737) (1.14502,1.06451) (1.16822,1.05137) (1.19087,1.03828) (1.21244,1.02559) (1.23238,1.01366) (1.25021,1.00283) (1.26548,0.99343) (1.27782,0.98575) (1.28691,0.98005) (1.29254,0.97650) (1.29455,0.97523) (1.29676,0.97383) (1.30295,0.96990) (1.31295,0.96350) (1.32653,0.95474) (1.34335,0.94376) (1.36300,0.93077) (1.38500,0.91600) (1.40881,0.89976) (1.43385,0.88238) (1.45951,0.86427) (1.48517,0.84584) (1.51019,0.82756) (1.53397,0.80991) (1.55593,0.79337) (1.57554,0.77840) (1.59231,0.76545) (1.60585,0.75490) (1.61582,0.74707) (1.62199,0.74221) (1.62419,0.74047) (1.62479,0.73999) (1.62646,0.73867) (1.62917,0.73652) (1.63284,0.73360) (1.63739,0.72998) (1.64272,0.72572) (1.64868,0.72093) (1.65515,0.71573) (1.66196,0.71022) (1.66895,0.70455) (1.67594,0.69885) (1.68278,0.69325) (1.68928,0.68791) (1.69529,0.68295) (1.70066,0.67851) (1.70526,0.67469) (1.70898,0.67160) (1.71172,0.66932) (1.71341,0.66790) (1.71402,0.66740) (1.71590,0.66583) (1.72116,0.66142) (1.72967,0.65427) (1.74122,0.64450) (1.75554,0.63231) (1.77228,0.61793) (1.79104,0.60166) (1.81135,0.58385) (1.83273,0.56490) (1.85466,0.54523) (1.87659,0.52532) (1.89801,0.50567) (1.91838,0.48678) (1.93720,0.46914) (1.95402,0.45325) (1.96842,0.43953) (1.98005,0.42838) (1.98861,0.42013) (1.99391,0.41501) (1.99581,0.41318) (1.99643,0.41257) (1.99819,0.41087) (2.00103,0.40811) (2.00489,0.40436) (2.00968,0.39969) (2.01530,0.39421) (2.02160,0.38803) (2.02845,0.38131) (2.03568,0.37418) (2.04311,0.36683) (2.05056,0.35943) (2.05786,0.35216) (2.06482,0.34521) (2.07127,0.33875) (2.07705,0.33295) (2.08200,0.32796) (2.08601,0.32392) (2.08896,0.32093) (2.09079,0.31908) (2.09144,0.31842) (2.09342,0.31642) (2.09894,0.31082) (2.10787,0.30173) (2.11999,0.28933) (2.13501,0.27387) (2.15257,0.25568) (2.17223,0.23514) (2.19352,0.21271) (2.21592,0.18888) (2.23888,0.16422) (2.26185,0.13931) (2.28426,0.11478) (2.30557,0.09125) (2.32525,0.06932) (2.34283,0.04959) (2.35788,0.03259) (2.37003,0.01880) (2.37898,0.00859) (2.38451,0.00227) (2.38649,0.00000)
};
\ifdefined\cylshklabels\label{pl:cylM17}\fi

